SemPipes -- Optimizable Semantic Data Operators for Tabular Machine Learning Pipelines

Real-world machine learning on tabular data relies on complex data preparation pipelines for prediction, data integration, augmentation, and debugging. Designing these pipelines requires substantial domain expertise and engineering effort, motivating the question of how large language models (LLMs) can support tabular ML through code synthesis. We introduce SemPipes, a novel declarative programming model that integrates LLM-powered semantic data operators into tabular ML pipelines. Semantic operators specify data transformations in natural language while delegating execution to a runtime system. During training, SemPipes synthesizes custom operator implementations based on data characteristics, operator instructions, and pipeline context. This design enables the automatic optimization of data operations in a pipeline via LLM-based code synthesis guided by evolutionary search. We evaluate SemPipes across diverse tabular ML tasks and show that semantic operators substantially improve end-to-end predictive performance for both expert-designed and agent-generated pipelines, while reducing pipeline complexity. We implement SemPipes in Python and release it at https://github.com/deem-data/sempipes/tree/v1.

==> feedback.txt <==
{\em
\header{Operator-Specific Questions from Till}
\begin{itemize}
  \item sem\_fillna: Why not let model reason about best filling method based on task type? Sometimes it's a formula (code generation useful too?), sometimes LLM processing, sometimes decision tree/ML model. \ssc{SemPipes shoudl be able to pick  implementation for operator automatically (unless user specifies otherwise)}
  \item sem\_deduplicate: Why code generation here? Seems harder - mainly if-else statements in generated code. How ensure generalization across unseen examples? What algorithm does skrub use, or does skrub just provide the API? What about embeddings-based semantic search for deduplication? \ssc{CG vs LP is mostly a cost question; skrub deduplicates categorical data by hierarchically clustering similar strings.}
  %\item with\_sem\_features: This is mainly integration with CAAFE or do you add something to it?
  \item sem\_extract\_features: How is this different from with\_sem\_features (when dealing with feature extraction from text)? Working with structured outputs? Who specifies output schema - user or LLM/optimizer? \ssc{computing new features by combining existing ones vs extraction from text/images, both users and LLM can define output schema}
  \item with\_sem\_agg\_join\_features: Automating aggregation operator choice, but does it need to be paired with join? Maybe makes sense since it typically occurs in 1:n joins. - what is the benefit against something like featuretools which just generates all possible aggregations and then prunes them based on feature importance? \ssc{what are ``all possible'' aggregations? I think feature selection is broader than an operator, its across the whole pipeline, will be implictly done by optimizer}
  %\item sem\_select: Why not also offer more lightweight feature selection methods using correlation/mutual information etc.? Sometimes counter-intuitive features have high relevance. Should LLM be ONE of multiple signals in selection process, not the only one.
  %\item sem\_choose: This picks algorithm + encoders? Are encoders column-specific - different columns may need different encodings. Does this need to be part of the pipeline? I think that's the only part that is not really data cleaning/feature engineering related (apart from features encoders).
\end{itemize}
}

==> sections/snippets.txt <==
%\header{Agentic ML Pipeline Generation} Recent work has explored fully automated, end-to-end generation of tabular prediction pipelines using agentic approaches driven by natural-language task descriptions~\cite{toledo2025ai,aygun2025ai,fathollahzadeh2025catdb,nam2025dsstardatascienceagent,fang2025mlzero,yang2025r,nam2025mlestar}. \Cref{app:agents-shortcomings} discusses the limitations of such agentic methods. %In contrast, \textsc{SemPipes} is not restricted to end-to-end pipeline synthesis: We argue that semantic data operators provide a complementary abstraction for agents: reusable primitives that potentially allow agents to separate reasoning about the high-level pipeline structure from the synthesis and optimization of individual data operations.


%\header{Declarative Programming with Semantic Data Operators} Declarative programming with LLM-powered semantic data operators integrated in SQL for querying multimodal data is an active research area in the database community~\cite{patel2024semantic,jo2024thalamusdb,liu2025palimpzest,lao2025sembench,russo2025deep}. Major cloud vendors have recently integrated semantic operators into production database systems~\cite{googlecloud_bigquery_generativeAI_overview_2025,databricks_ai_functions_2025,snowflake_cortex_aisql_2025}. For language model programming, DSPy~\cite{khattab2023dspy} provides a widely used declarative framework that enables automatic optimization of program prompts with respect to the underlying data and model~\cite{opsahl2024optimizing}.

% MLZero
% micromodels: crash (assumes test set should be built from non-labeled examples, all examples are labeled only train data given), ignores instruction to extract features from data
% sivep: ignores instruction to adjust skeleton.txt, creates new pipeline with AutoGluon; does not add special handling for fairness 

\ssc{mention NL2SQL vs sem query processing as example for different ``flavors''}

  \item \textbf{Semantic Query Processing in Relational Databases:} LOTUS~\cite{patel2024semantic}, ThalamusDB~\cite{jo2024thalamusdb}, Palimpzest~\cite{liu2025palimpzest}. \ssc{BigQuery, Snowflake, Databricks: } \ssc{Clarify difference between our operators and those! mention no downstream quality metric} SemBench~\cite{lao2025sembench}

AOP: Automated and interactive llm pipeline orchestration for answering complex queries~\cite{wang2025aop}

Pasta~\cite{Xiaozhen2024Pasta} (cost optimization of pipelines)

%report download numbers from pypistats (downloads Oct 2025 -- sklearn 140M, pandas 467M, numpy 575M, pyspark 46M, xgboost 30M, lightgbm 11M ), adapters for torch, tf, adoption in SparkML}, 


% https://www.dwarkesh.com/p/andrej-karpathy starting from 30:10 roughly [3 types of programming]
% boilerplate vs intellectually intense
% https://www.dwarkesh.com/p/andrej-karpathy?utm_campaign=post&utm_medium=web&timestamp=1797.5

---

\ssc{Intro: modern data systems offer declarative programming interface, program then translated into computational graph, which is optimized during execution; examples pytorch - linear algebra ops on specific hardware, JIT compiler, ...; relational databases - query optimisation; DSPy for LM programs; choice of LLMs in semantic query processing)}

\subsection{Optimizing Individual Semantic Operators}


\headerl{Physical Operator Choice} Another optimisation opportunity is the choice of the physical implementation of each operator. As discussed in \Cref{sec:approach-semops}, a single logical semantic operator can be implemented in multiple ways (e.g., via code generation or LLM-based processing), each with distinct cost–quality–performance tradeoffs. Similar challenges arise in other systems—deep learning engines optimise matrix computation strategies~\cite{chen2018tvm}, while relational databases choose among join implementations~\cite{chaudhuri1998overview}. How to best select physical implementations in \textsc{SemPipes} remains an open question.


\headerl{Model Cascades} Semantic query engines for relational data leverage \say{model cascades}, a form of approximate processing that dynamically switches between a high-quality \say{golden} LLM and a cheaper alternative model to balance accuracy and cost~\cite{patel2024semantic}. Inspired by LOTUS~\cite{patel2024semantic}, we aim to explore similar strategies in our pipeline setting. Currently, we use stronger models for code generation and lighter ones for LLM-based processing. Additionally, the LLM temperature can be tuned per operator, unlike in agentic systems, which generate the full pipeline in a single LLM call.




-----

Next, we detail how to holistically optimize a semantic pipeline. Prior work shows that LLMs can act as optimizers when iteratively prompted with feedback for a given task~\cite{yang2023large} (refered to as \say{Optimization by PROmpting}, OPRO), and can, for instance, refine features for classification tasks~\cite{hollmann2023large} or prompts for LM programs \cite{khattab2023dspy}. We propose ``Contextualised Operator-Local Pipeline Optimization by Prompting'' (COLOPRO) to optimize the semantic operators in an arbitrary \textsc{SemPipes} pipeline. The basic idea is to repeatedly optimize each semantic operator in a given pipeline with OPRO, using the pipeline structure as context and the predictive performance of the pipeline on held-out data as target utility. This requires the design of \say{optimizable} semantic operators, which can evolve/improve their outputs based on past observations and downstream outcomes. 

\begin{algorithm}[ht!]
  \caption{Optimization of \textsc{SemPipes} with ``Contextualized Operator-Local OPRO''.}
  \label{alg:colopro}
  {\small
  \begin{algorithmic}[0]
  \Require pipeline graph $p$, validation data $D$, search policy {\large${\pi}$}, evaluation metric $\mu$, budget $B$
   \State $T \leftarrow$ empty search tree      
   \For{$i \in 0 \dots B$}
     \item[] ~~~\textcolor{darkgray}{\textit{\# Evolve the semantic operators}}            
     \If{i == 0}
       \State $\theta^{(0)} \leftarrow$ empty state for semantic operators
       \State $m^{(0)} \leftarrow$ empty memory for semantic operators
       \State $s_\text{root} \leftarrow$ create root node of $T$ based on $\phi^{(0)}$
       \State $s^{(0)} \leftarrow s_\text{root}$
     \Else
        \State $s^{(i)} \leftarrow$ determine next search node via search policy {\large $\pi$}
        \State $\theta^{(i)}, m^{(i)} \leftarrow \textsc{evolve\_operators}(p, D, s^{(i)})$
     \EndIf
     \item[] ~~~\textcolor{darkgray}{\textit{\# Compute the utility of the evolved pipeline $p_{\theta^{(i)}}$}}
     \State $p_{\theta^{(i)}} \leftarrow$ instantiate pipeline with operator states $\theta^{(i)}$
     \If{pipeline graph $p$ contains hyperparameter grid}
       \State $R \leftarrow$ extract hyperparameter grid from $p$
       \State $v^{(i)} \leftarrow$ utility $\mu$ of $p_{\theta^{(i)}}$ via cross-val on $D$ with search in $R$
     \Else  
       \State $v^{(i)} \leftarrow $ utility $\mu$ of $p_{\theta^{(i)}}$ via cross-val on $D$
     \EndIf  
     \State Record outcomes $(v^{(i)}, \theta^{(i)}, m^{(i)})$ for $s^{(i)}$ in $T$    
   \EndFor
   \State $\textbf{return} \,\, T$ 
     \item[]
     \Procedure{evolve\_operators}{$p, D, s^{(i)}$}
		 \State $p^\prime \leftarrow$ instantiate empty pipeline from pipeline graph $p$     
         \State $c \leftarrow \text{compute pipeline context of} \, p^\prime$
         \State $O^\prime \leftarrow \text{semantic operators of} \, p^\prime \, \text{in topological order}$
         %\State $\m^{(i-1)} \leftarrow$ current operator memories from $s^{(i)}$
         \For{$\text{\textbf{each} semantic operator} \, o_j$ in $O^\prime$}
           \State Set context of $o_j$ to $c$
           \State $m^{(i-1)}_j \leftarrow$ collect memories via tree walk to $s^{(i)}$
           \State ADD VIS
           \State Set memory of $o_j$ to $m^{(i-1)}_j$
           \State Update computational graph of $p^\prime$ with $o_j$
         \EndFor
         \For{$\text{\textbf{each} semantic operator} \, o_j$ in $O^\prime$}
         	\State $\theta^{(i)}_j \leftarrow$ partially fit pipeline $p^\prime$ on $D$ up to operator $o_j$ 
         	\State $m^{(i)}_j \leftarrow$ updated memory from operator $o_j$ after fitting
         \EndFor         

         \State $\textbf{return} \,\, \text{evolved states} \, \theta^{(i)}$ and updated memories $m^{(i)}$ 
     \EndProcedure   
  \end{algorithmic}}
  \label{alg:colopro}
\end{algorithm}

\header{Contextualised Operator-Local Pipeline Optimization by Prompting} We design a novel pipeline optimizer for \textsc{SemPipes}, which repeatedly executes a semantic ML pipeline, and improves its operators via a tree search, guided by the utility of the pipeline on held-out data (\Cref{alg:colopro}). Formally, the optimizer is given a pipeline graph $p$ with $J$ semantic operators $o_0 \dots o_J$, and an evaluation metric $\mu$. The state $\theta_j$ of a semantic operator $o_j$ is computed during pipeline fitting, based on the input data $D$, the pipeline context $c$, and the operator memory $\phi_j$. The utility of the pipeline $p_\theta$ with the operator states $\theta$ is computed via ${[\mu(p_\theta(x), y)]}_{(x,y) \in D}$. A search step $i$ starts from the operator memories $\phi^{(i-1)} = \{\phi^{(i-1)}_0, \dots, \phi^{(i-1)}_J\}$ of the $J$ semantic operators as well as the utilities $v_0, \dots, v_{i-1}$ of previously explored pipeline variants. Based on these inputs, our optimizer evolves the states of the semantic operators to $\theta^{(i)} = \{\theta^{(i)}_0, \dots, \theta^{(i)}_J\}$, and subsequently computes the corresponding utility $v_i$ and memory updates $\phi^{(i)}$. The search is guided by a tree search policy {\large${\pi}$}, which maintains a search tree $T$, where a search node $S_i \in T$ contains the inputs $\phi^{(i-1)}$ and $v_0, \dots, v_{i-1}$ for a search step, and records its outcomes, the utility $v^{(i)}$, the evolved states $\theta^{(i)}$ and updated memories $\phi^{(i)}$. The optimization problem is to learn the operator states $\theta^{*}$, which result in the highest downstream utility: 
%
$$\theta^{*} = \arg\max_{\theta \in \Theta_{\pi}} \mathbb{E}_{(x,y) \thicksim \mathcal{D}} [\mu(p_\theta(x), y)]$$
%
\ssc{This should somehow make it clear that there is a two-stage optimisation, first we evolve the sem ops, then the model gets retrained} Here, $\mu$ computes the utility of pipeline $p_\theta$ with operator states $\theta$ on data from distribution $\mathcal{D}$, and $\Theta_{\pi}$ denotes the set of all potential operator states generated by executing the search policy {\large${\pi}$}. \ssc{Unclear for now, in what order to evolve operators? evolve and score for each in isolation? can we use something like LOO or SV per operator to score their importance?}

==> sections/tmp.txt <==
        Create additional features that could help predict the rating of a player. Such features could relate to how the player scores when they go first in a round and to which games they won, how often they won games, etc.
    
        Furthermore, consider how much time a player typically uses, how many points per turn they make, how many points per second, etc.

# (Player mean score per game)
# Usefulness: Captures player's average performance in scoring which is directly relevant for skill/rating.
--
# (Player win rate)
# Usefulness: Encodes player's competitive success, which should correlate with higher rating.
--
# (Player mean points per turn)
# Usefulness: Reflects efficiency and skill level; high rates suggest strong play.
--
# (Player games played count)
# Usefulness: More games played may indicate experience; experience can be linked to rating.
--
# (Mean game duration per player)
# Usefulness: Measures time management and/or play style, which can be linked to rating.
--
# (Fraction of games played first)
# Usefulness: May indicate player preference/skill in securing first position, which can impact rating.
--
# (Mean first five turns points per player)
# Usefulness: Initial strong performance suggests skill and aggression, often related to rating.
--
# (Mean max points in a turn per player)
# Usefulness: Shows player’s peak performance in a single turn; relevant for rating.
--
# (Mean min points in a turn per player)
# Usefulness: Consistency can be important for high ratings; higher minimums indicate fewer blunders.
--
# (Player mean max_min_difference)
# Usefulness: Indicates volatility in scoring; low volatility may relate to higher skill/rating.
--
# (Player mean points per second)
# Usefulness: Combines speed and effectiveness, providing a skill efficiency proxy.
--
# (Mean initial time seconds per player)
# Usefulness: Captures preferred time controls and whether player selects/practices with faster/slower games.
--
# (Mean increment seconds per player)
# Usefulness: Reflects if player prefers time increments, which can impact play style, related to rating.
--
# (Mean max overtime minutes per player)
# Usefulness: May indicate if player is used to longer possible games, relevant to play style and rating.
--
# (Player fraction of games resigned)
# Usefulness: High resignation rate can indicate lower skill or frustration, predictive of rating.
--
# (Was player first in this game)
# Usefulness: Captures whether the player had the advantage of the first move, which may affect their score and rating.
--
# (Player mean score when first in game)
# Usefulness: Measures player's ability to capitalize on playing first, which could signal high skill/rating.
--
# (Player win rate as first)
# Usefulness: Indicates ability to convert first-move advantage into victory, reflecting rating-relevant skill.
--
# (Player mean score when not first)
# Usefulness: Measures performance under less advantageous starting conditions; robust high scoring relates to high rating.
--
# (Player win rate when not first)
# Usefulness: Ability to win from second position suggests strong play, valuable for rating prediction.
--
# (Mean points per turn as first in game)
# Usefulness: Indicates if the player is especially efficient when holding the first-move advantage.
--
# (Mean points per turn as not first)
# Usefulness: Shows ability to score efficiently despite not going first, may separate strong players.
--
# (Player total unique opponents played)
# Usefulness: Diversity of opponents could relate to rating reliability and player experience.
--
# (Player mean score difference vs other player in game)
# Usefulness: Dominance in terms of margin of victory or loss is highly relevant for rating.
--
# (Player fraction of rated games)
# Usefulness: Rated games more accurately reflect competitive play and skill; high rated fraction can signal serious players.
--
# (Player mean game length in turns)
# Usefulness: May indicate skill/style; efficient players may finish in fewer turns.
--
# (Player diversity of lexicons used)
# Usefulness: Ability/willingness to play multiple lexicons may indicate broader skill base.
--
# (Player diversity of time controls used)
# Usefulness: Comfort with multiple time controls may reflect flexibility and deeper experience.
--
# (Player mean score in rated games)
# Usefulness: How well a player performs in rated (vs casual) games should be closely tied to rating.
--
# (Player mean max points turn as first)
# Usefulness: Assesses ability to achieve high single-turn scores when going first, which may correlate with strong openers and high rating.
--
# (Player mean min points turn as first)
# Usefulness: Consistency while going first; high minimums as first suggest fewer errors, possibly higher rating.
--
# (Player mean max points turn not first)
# Usefulness: Indicates ability to make high-scoring moves without first-move advantage—robust play indicator.
--
# (Player mean min points turn not first)
# Usefulness: Captures consistency regardless of order; higher minimums may indicate fewer mistakes when going second.
--
# (Player mean max_min_difference as first)
# Usefulness: Volatility in single-turn scores when first; less volatility may indicate stable, strong play.
--
# (Player mean max_min_difference not first)
# Usefulness: Stability/volatility in scores on non-first moves, potentially highlighting adaptable, skilled play.
--
# (Player mean first five points as first)
# Usefulness: Strong early play going first may be correlated with overall high skill/rating.
--
# (Player mean first five points not first)
# Usefulness: Shows ability to start strong even when not first; robust players may show little drop-off.
--
# (Player mean game duration as first)
# Usefulness: May indicate time-management style or confidence when going first, which could correlate to rating.
--
# (Player mean game duration not first)
# Usefulness: May indicate adaptability, strategic approach, or time stress when not first.
--
# (Player ratio of mean points per turn as first vs not first)
# Usefulness: Directly compares player's efficiency when first and not first; values near 1 indicate robustness.
--
# (Player ratio of win rate as first vs not first)
# Usefulness: Quantifies relative advantage (or lack thereof) when going first; high values may reflect more typical skill distributions.
--
# (Player mean overtime minutes as first)
# Usefulness: May indicate strategic time usage in advantageous (first) positions.
--
# (Player mean overtime minutes not first)
# Usefulness: May indicate time pressure or defensive strategy when not first.
--
# (Player variance in score)
# Usefulness: Indicates consistency in performance; lower variance may signal dependable high skill.
--
# (Player variance in points per turn)
# Usefulness: Evaluates steadiness in point-scoring per turn; consistent players are often rated higher.
--
# (Player variance in game duration)
# Usefulness: Consistency of game pacing may correlate with experience and rating.
--
# (Player variance in win rate over time)
# Usefulness: Fluctuating win/loss patterns over games could indicate streakiness or improvement.
--
# (Player median score)
# Usefulness: Robust to outliers; median skill level correlates to rating.
--
# (Player median points per turn)
# Usefulness: Robust measure of player's typical per-turn effectiveness.
--
# (Player best score)
# Usefulness: Shows player's top performance; high best-score may reflect high potential/peak rating.
--
# (Player worst score)
# Usefulness: Lower worst scores may indicate fewer major mistakes, important for rating stability.
--
# (Player fraction of games with zero min turn)
# Usefulness: Frequency of turns with zero points may correlate with blunders and lower rating.
--
# (Player mean score difference vs opponent in wins)
# Usefulness: Margin of victory in wins is a strong indicator of dominance and rating.
--
# (Player mean score difference vs opponent in losses)
# Usefulness: Margin of defeat in losses; small losses indicate resilience, large losses signal weak play.
--
# (Player fraction of games with high max points turn, e.g. >70)
# Usefulness: Ability to routinely make high-value plays, which is typical of higher-rated players.
--
# (Player fraction of games with low min points turn, e.g. <= 2)
# Usefulness: Frequency of very low scoring turns; excessive frequency may reflect blundering or inexperience.
--
# (Player average points per second as first)
# Usefulness: Time efficiency while going first; can be a signal of confidence and skill.
--
# (Player average points per second not first)
# Usefulness: Time efficiency without first-move advantage; robust players may show less drop-off.
--
# (Player number of days active)
# Usefulness: Measures longevity and engagement; longer activity may suggest experience and stable rating.
--
# (Player average games per active day)
# Usefulness: High game frequency per day may reflect engagement, focus, or streakiness, which could matter for rating.
--
# (Player number of unique days played)
# Usefulness: Indicates sustained play as opposed to burst activity, informing experience/rating.
--
# (Player fraction of days played out of total active days)
# Usefulness: Measures consistency and regularity of play, which can be predictive of rating improvements.
--
# (Player average time per turn)
# Usefulness: Captures player’s pace; slower play may indicate more thoughtful or inexperienced play, both relevant to rating.
--
# (Player average initial time per turn)
# Usefulness: May reflect preferred game tempo and time management.
--
# (Player average increment per turn)
# Usefulness: Influence of increment on play style and outcomes.
--
# (Player most common lexicon)
# Usefulness: Specialization in a lexicon can relate to skill depth and hence rating.
--
# (Player most common time control)
# Usefulness: Preference for certain time controls may shape rating.
--
# (Player most common rating mode)
# Usefulness: Indicates if player mostly plays rated or casual, which may reflect seriousness/skill.
--
# (Player most common overtime minutes)
# Usefulness: May signal player’s preferred pace and time-pressure resilience.
--
# (Player fraction of games played at their most common lexicon)
# Usefulness: Indicates degree of specialization versus versatility.
--
# (Player fraction of games played at their most common time control)
# Usefulness: Specialization in time control may impact rating.
--
# (Player fraction of games played at their most common rating mode)
# Usefulness: Consistency in competition type could reflect seriousness.
--
# (Player fraction of games played at their most common overtime)
# Usefulness: Consistency here may relate to comfort under specific overtime conditions.
--
# (Player mean time per turn as first)
# Usefulness: Indicates if player uses more/less time per turn with first-move advantage, potentially correlated with skill/confidence.
--
# (Player mean time per turn not first)
# Usefulness: Highlights differences in pace depending on play order, relevant for style/rating.
--
# (Ratio of mean time per turn as first to not first)
# Usefulness: Directly compares time usage; high/low ratio may distinguish confidence or discomfort when not first.
--
# (Player mean initial time per turn as first)
# Usefulness: Shows whether initial time allocation per turn is different when going first.
--
# (Player mean initial time per turn not first)
# Usefulness: Differential strategy in time allocation based on play order.
--
# (Ratio of mean initial time per turn as first to not first)
# Usefulness: Compares initial time allocation pattern, could be linked to rating-relevant confidence.
--
# (Player mean increment per turn as first)
# Usefulness: Captures if increment strategies differ by play order.
--
# (Player mean increment per turn not first)
# Usefulness: Segment by play order for more nuanced feature pattern.
--
# (Ratio of mean increment per turn as first to not first)
# Usefulness: Differential increment exploitation patterns by play order can be linked with rating.
--
# (Player fraction of wins by resignation)
# Usefulness: Winning by resignation may indicate dominance or intimidation factor, which can be correlated with rating.
--
# (Player fraction of losses by resignation)
# Usefulness: Frequent resignation when losing may indicate frustration or lack of resilience, possibly associated with lower rating.
--
# (Player mean time per turn in won games)
# Usefulness: Winning fast or slow may relate to confidence or thoroughness, affecting rating.
--
# (Player mean time per turn in lost games)
# Usefulness: Losing fast may signal poor resilience, while losing slow could mean strategic but unsuccessful play.
--
# (Player mean points per turn in won games)
# Usefulness: Shows efficiency and dominance in winning games; high-scoring wins often reflect higher rating.
--
# (Player mean points per turn in lost games)
# Usefulness: How well a player scores even when losing can distinguish solid players from weak ones.
--
# (Player mean score margin in resigned wins)
# Usefulness: Winning by resignation with large margins can indicate overwhelming strength.
--
# (Player mean score margin in resigned losses)
# Usefulness: Resigning with small/large deficits may reflect different psychological or strategic traits that relate to rating.
--
# (Player total number of resignations)
# Usefulness: Frequent resignations (win or loss) might indicate temperament, risk tolerance, or competitive style, all of which can reflect on rating.
--
# (Player total number of standard (non-resigned) wins)
# Usefulness: Winning without opponent resignation may indicate ability to maintain advantage and close out games, reflecting skill and discipline.
--
# (Player total number of resigned wins)
# Usefulness: High number may indicate ability to force opponents to give up due to overwhelming play strength.
--
# (Player total number of resigned losses)
# Usefulness: High number of resigned losses may signal frustration, tilt, or lower resilience, predictive of lower rating.
--
# (Player average turn number of max points turn)
# Usefulness: Tendency to score big early or late may reveal play style (aggressive opener vs. endgame finisher) and its effect on rating.
--
# (Player average turn number of min points turn)
# Usefulness: When blunders happen in a game (early/late) may be informative about focus or strategy.
--
# (Player mean ratio of first five turns points to total score)
# Usefulness: High ratios suggest aggressive/strong openers, which could be typical for high-rated players.
--
# (Player mean ratio of max_min_difference to score)
# Usefulness: Encodes relative volatility; high-rated players may have lower ratio due to steady scoring.
--
# (Player mean turn efficiency: score divided by total_turns squared)
# Usefulness: Rewards players who score disproportionately high in fewer turns (potentially more efficient).
--
# (Player mean score standard deviation in rolling 5-game window)
# Usefulness: Captures streakiness or inconsistency for recent games, which can relate to rating volatility.
--
# (Player number of unique opponents played against)
# Usefulness: Diversity of opposition can indicate experience and adaptability, which may correlate with rating.
--
# (Player fraction of games against main opponent)
# Usefulness: Over-specializing against a single opponent may inflate/deflate rating, while broad competition is a sign of true rating.
--
# (Player win rate against main opponent)
# Usefulness: If a player’s rating benefits from reliably beating a specific opponent, this could bias the regression.
--
# (Player win rate against unique opponents)
# Usefulness: Measures how broadly a player can beat different people—a hallmark of high rating.
--
# (Player mean score margin against main opponent)
# Usefulness: Routinely beating main opponent by a wide margin can distort rating.
--
# (Player mean score margin vs unique opponents)
# Usefulness: Indicates dominance across different matchups, which is more predictive of rating.
--
# (Player games played against main opponent)
# Usefulness: High counts may reflect rivalry or practice, affecting rating volatility.
--
# (Player games played vs unique opponents)
# Usefulness: High numbers signal depth of experience.
--
# (Player mean score as first vs main opponent)
# Usefulness: Performance as first vs rival may signal confidence and skill.
--
# (Player mean score not first vs main opponent)
# Usefulness: Performance from second play order vs principal opponent.
--
# (Player win rate as first vs main opponent)
# Usefulness: Shows player's ability to win when first against their most frequent rival.
--
# (Player win rate not first vs main opponent)
# Usefulness: As above, but without first-move advantage.
